Deep Variational Koopman Models: Inferring Koopman Observations for Uncertainty-Aware Dynamics Modeling and Control

Koopman theory asserts that a nonlinear dynamical system can be mapped to a linear system, where the Koopman operator advances observations of the state forward in time. However, the observable functions that map states to observations are generally unknown. We introduce the Deep Variational Koopman (DVK) model, a method for inferring distributions over observations that can be propagated linearly in time. By sampling from the inferred distributions, we obtain a distribution over dynamical models, which in turn provides a distribution over possible outcomes as a modeled system advances in time. Experiments show that the DVK model is effective at long-term prediction for a variety of dynamical systems. Furthermore, we describe how to incorporate the learned models into a control framework, and demonstrate that accounting for the uncertainty present in the distribution over dynamical models enables more effective control.

==> bf_acrobot_likelihood.csv <==
t,likelihood
1,-27425.92584574456
2,-27584.78320630524
3,-27463.95589792638
4,-27316.521729989978
5,-27183.049695589376
6,-26789.89051637915
7,-26344.49843608609
8,-26016.64486750801
9,-25789.903056739615
10,-25603.192464237458
11,-25511.18512517525
12,-25381.24639537523
13,-25167.778760258167
14,-24865.28177008363
15,-24233.773544078504
16,-23939.320420407992
17,-23723.813498441694
18,-23642.318098321088
19,-23693.793817237263
20,-23590.5189762388
21,-23334.71718664975
22,-23032.818351926955
23,-22753.207769418474
24,-22691.205016730863
25,-22676.57522899146
26,-22620.02405362238
27,-22570.846839768266
28,-22593.27130148065
29,-22493.680415847284
30,-22479.17979670824
31,-22484.872985216636
32,-22353.5767579087
33,-22174.52742503049
34,-22096.57532210022
35,-21999.09951206647
36,-22041.87220635942
37,-21969.687670956628
38,-21879.14414504885
39,-21780.844743910555
40,-21604.045099845986
41,-21432.497388939028
42,-21158.601918704968
43,-20969.719446217274
44,-20829.36166295979
45,-20811.56878814996
46,-20668.711189005306
47,-20400.847786010443
48,-20142.427806107422
49,-19803.485712663514
50,-19579.559832716695
51,-19438.001057774818
52,-19361.94813996183
53,-19188.27572991052
54,-19003.128017762705
55,-18724.23854781594
56,-18584.881743691803
57,-18447.7119168716
58,-18326.851767843382
59,-18086.450333871195
60,-17905.82803386121
61,-17960.05743332242
62,-17853.650871816564
63,-18021.702337030954
64,-17882.602427412916


==> bf_acrobot_pred_error.csv <==
t,error
1,0.2595943544120002
2,0.25795225069773625
3,0.2574257434833501
4,0.25836069547715684
5,0.26209227317100253
6,0.26919388641926334
7,0.27862163465629286
8,0.28577001634924115
9,0.28958618392276375
10,0.29083643644011326
11,0.2913535266889814
12,0.29462071271299534
13,0.30010858068833324
14,0.3093766818476705
15,0.31993080873271146
16,0.32674864646107354
17,0.32873850529433957
18,0.3286352802807425
19,0.328487354388536
20,0.33070771736817334
21,0.3346909596026449
22,0.3405893707026969
23,0.34488131500051417
24,0.3471878108103305
25,0.3475865205606972
26,0.3468055189572959
27,0.3456345597731814
28,0.34411693538783983
29,0.34347830567254195
30,0.3440404912812361
31,0.34522565928002125
32,0.3468936009369814
33,0.3494694094624895
34,0.3493592610117124
35,0.348503610634156
36,0.3469345190059487
37,0.3474858953949257
38,0.348397304456157
39,0.351320936675614
40,0.3563747304008189
41,0.36089698299526324
42,0.3659136797421412
43,0.369949602182153
44,0.37015125408737887
45,0.3704682593600623
46,0.3727811685678905
47,0.37940725593189545
48,0.38693095824234375
49,0.3945531223179057
50,0.40075484013539064
51,0.4031790197352648
52,0.40293874367228627
53,0.40410232721722744
54,0.4078826033287417
55,0.41217349724038044
56,0.4172718264373486
57,0.42197526903299587
58,0.4241333529074116
59,0.4261301553356574
60,0.42847755491613243
61,0.42853676745614816
62,0.42748761127673063
63,0.4271457388760453


==> bf_cartpole_likelihood.csv <==
t,likelihood
1,-12195.67326939919
2,-11777.42815820848
3,-11694.429509667678
4,-11715.492560863862
5,-11602.644221030398
6,-11400.857311980657
7,-11260.986731423078
8,-11003.041611212124
9,-10839.575279110577
10,-10667.791841850192
11,-10509.003178043335
12,-10309.578903479178
13,-10128.039040991698
14,-9948.481561819657
15,-9717.131536701081
16,-9508.34390035213
17,-9292.16315138269
18,-9123.104701441072
19,-8934.521791830706
20,-8739.519777409789
21,-8544.254240696706
22,-8305.093142823187
23,-8085.922530105616
24,-7825.130692193243
25,-7646.297083694066
26,-7385.377810057267
27,-7194.84548001962
28,-6979.402563338618
29,-6750.725844675436
30,-6522.415610173268
31,-6297.027548564931
32,-6043.000132736962
33,-5778.559740942253
34,-5488.764032782314
35,-5195.112078594289
36,-4920.936517737219
37,-4607.796320437872
38,-4343.202686096024
39,-4053.5666224676875
40,-3791.9762819071393
41,-3487.5736019896176
42,-3189.479846705983
43,-2869.8129752760233
44,-2508.386846370552
45,-2156.3741333198727
46,-1811.5661234122394
47,-1423.7873888391193
48,-1044.5885647899986
49,-675.8076221998724
50,-277.5744646026776
51,104.19274550256598
52,498.7375493368459
53,882.047368891876
54,1311.2612046635322
55,1690.105085963179
56,2027.1240117248683
57,2375.185959855484
58,2837.598475598898
59,3220.1000188221897
60,3535.174791828208
61,3866.5636905684455
62,4155.175946603967
63,4534.373620014188
64,4912.06842022795


==> bf_cartpole_pred_error.csv <==
t,error
1,0.48741224844701364
2,0.48744002938253944
3,0.4818968573290762
4,0.47575321241107976
5,0.470933995708527
6,0.4683053683821245
7,0.46681287141319594
8,0.4665794381050959
9,0.4667273193658368
10,0.4674101128885171
11,0.4693727516561035
12,0.471886896351753
13,0.4765955315537342
14,0.47999003575148746
15,0.4855023664238367
16,0.4921400066223303
17,0.4980583289933715
18,0.5034203962761563
19,0.5098789147896756
20,0.5185815624274653
21,0.5270628982756478
22,0.5375961173634218
23,0.547824597168797
24,0.5578219697019541
25,0.5657861248271635
26,0.5768957827933273
27,0.5860084122060775
28,0.5966041557342001
29,0.606239048012082
30,0.6180793772311307
31,0.6277677171632039
32,0.6382343995339194
33,0.6497259415438521
34,0.6626724896953462
35,0.675481419485395
36,0.686618730361387
37,0.6986971336543709
38,0.7111937233889313
39,0.7226382136032296
40,0.7331714743735834
41,0.7450582759341801
42,0.7577127982018872
43,0.7699032992896881
44,0.7820871430025526
45,0.7945098945326204
46,0.8067772033279113
47,0.8185495179795066
48,0.8336987609199854
49,0.8474829971538872
50,0.8598416730024707
51,0.872082280576764
52,0.884275114619622
53,0.8966782256125602
54,0.9093877636670717
55,0.9217469897472292
56,0.9368839577510383
57,0.9521984266829028
58,0.9688886208671466
59,0.9866280879171521
60,1.0046492597445202
61,1.0229346292594694
62,1.0428758669799563
63,1.0595753936466252


==> bf_pendulum_likelihood.csv <==
t,likelihood
1,-7642.707228369769
2,-7577.847220654598
3,-7503.208271088266
4,-7387.360193212081
5,-7225.920350801752
6,-7068.065239761669
7,-6898.615060144854
8,-6727.603970604992
9,-6543.475066479648
10,-6363.19588448144
11,-6175.784587746524
12,-5990.499805374423
13,-5821.859389177644
14,-5669.505085704086
15,-5545.249137591377
16,-5442.4718908818695
17,-5383.233380929742
18,-5308.538329504813
19,-5237.937080751892
20,-5178.04541134196
21,-5099.259870010795
22,-5062.134013792775
23,-5026.430423886855
24,-4993.638466159435
25,-4910.98790505414
26,-4834.414759384314
27,-4750.849077551501
28,-4648.4992439169155
29,-4539.457853131124
30,-4446.28829342949
31,-4320.912135376863
32,-4180.078882597365
33,-4029.021981914643
34,-3957.712968407344
35,-3833.168295139109
36,-3712.2327559562336
37,-3570.276628640183
38,-3404.5170654315407
39,-3242.2403348247444
40,-3030.1843687663154
41,-2680.8707648625773
42,-2577.8865832162637
43,-2459.542292579469
44,-2373.68611903697
45,-2179.302948177665
46,-2068.448212892612
47,-1863.367959272197
48,-1663.549980324815
49,-1413.5242009093781
50,-1210.5241974052692
51,-961.9521182119825
52,-709.2075064849812
53,-502.5457291774447
54,-132.60981982101802
55,238.78874076844795
56,489.1461613179584
57,956.1139429382138
58,1383.3946257151101
59,1779.7000639519215
60,2268.5039649684086
61,2749.884169047348
62,3318.464268115563
63,3728.1857609604513
64,4208.679636717366


==> bf_pendulum_pred_error.csv <==
t,error
1,0.21745502732109148
2,0.21975507353846785
3,0.22315851834151326
4,0.22688858094821054
5,0.23144586014280144
6,0.23619570089653308
7,0.24064463312024856
8,0.24608443344159883
9,0.25115199381551573
10,0.25630327606181447
11,0.26119650014440793
12,0.26610279137789794
13,0.2708167906304851
14,0.27432823720997157
15,0.27730371982541413
16,0.2804273265465755
17,0.2834835440708399
18,0.2869270641575928
19,0.2909938021589538
20,0.29353520197025645
21,0.29564665484248337
22,0.2973717986198093
23,0.2984268505858579
24,0.29975600263993996
25,0.301999114562417
26,0.3031737496666049
27,0.30455307789465746
28,0.30656878267024407
29,0.3089708345971673
30,0.3124365776564629
31,0.31604349820485794
32,0.32033928508519915
33,0.3245564503310778
34,0.32933616304042346
35,0.335147207864285
36,0.34127344924813746
37,0.34756339390489205
38,0.35426852415853
39,0.3611878542039439
40,0.36842677048593436
41,0.37640718971087817
42,0.38517750969936837
43,0.39346503059521837
44,0.4025021902932321
45,0.4113253434187659
46,0.4211507714357184
47,0.4317151808786219
48,0.4420097203456246
49,0.4528617328202358
50,0.46391586374550625
51,0.4748392475476939
52,0.48576640648106134
53,0.4975153879073287
54,0.5088826886990983
55,0.5206141141591639
56,0.5314661385646006
57,0.542453170718732
58,0.5538500211437222
59,0.5655845806036786
60,0.5785209468698435
61,0.5903315315589726
62,0.6031643725791582
63,0.6160310495994521


==> mlp_acrobot_likelihood.csv <==
t,likelihood
1,-61570.702341580036
2,-56035.56509701864
3,-52712.29382688303
4,-50395.50851341488
5,-48668.592071458894
6,-47209.87885784176
7,-45892.48980891843
8,-44663.49270613477
9,-43519.33811163254
10,-42421.97573209775
11,-41471.412658413385
12,-40589.73346113991
13,-39773.953132799405
14,-38995.244231929326
15,-38217.31783937878
16,-37450.98115373017
17,-36729.63825297437
18,-36013.82320909946
19,-35384.58280863053
20,-34738.50092329447
21,-34048.97684058528
22,-33430.984680952344
23,-32897.67070346058
24,-32288.467980661517
25,-31707.821219558893
26,-31114.785285764643
27,-30495.5403825339
28,-29923.81220239093
29,-29327.677907960424
30,-28796.184700800106
31,-28310.892648206514
32,-27817.53307914157
33,-27228.092948293917
34,-26699.385496915485
35,-26151.60861828197
36,-25623.247458292033
37,-25091.855006387133
38,-24623.178199891267
39,-24097.271489937033
40,-23588.09796440076
41,-23153.679250573925
42,-22592.67040678248
43,-22148.00466069109
44,-21755.40711930249
45,-21262.060917009367
46,-20792.362432323927
47,-20409.65059924944
48,-19926.233594438243
49,-19421.781517939828
50,-19068.39704847301
51,-18693.872162648076
52,-18256.986318007093
53,-17892.145481751373
54,-17452.57323287801
55,-17051.870026908447
56,-16761.27089916089
57,-16437.05791103981
58,-16058.348166848307
59,-15802.051131112308
60,-15445.247539857075
61,-15125.426545335245
62,-14916.843283174858
63,-14647.826784267965


==> mlp_acrobot_pred_error.csv <==
t,error
1,0.007052435986050716
2,0.010308801916840011
3,0.01335597110056051
4,0.016123886222232636
5,0.01857320975735464
6,0.020829291602228586
7,0.02329373690232992
8,0.02598599713130392
9,0.02861385860050623
10,0.0310026362538898
11,0.03315142152853019
12,0.035423843465783
13,0.038147596050555635
14,0.04105296659202996
15,0.04392461540279627
16,0.046711856884843896
17,0.049257192520978675
18,0.05192984729073921
19,0.05491408114470485
20,0.05792395123727693
21,0.061000572103386344
22,0.06424772267052599
23,0.06734848018012235
24,0.07077275264340595
25,0.07423890628847737
26,0.07763974978501381
27,0.08118201893712285
28,0.08468683040937539
29,0.08828819276526388
30,0.0923977727775816
31,0.09663846392209495
32,0.10074476363745964
33,0.1051143583288339
34,0.109577582045185
35,0.11367045560791672
36,0.11838525761723957
37,0.12319212618070026
38,0.12757737077338638
39,0.13202409161093648
40,0.13708638180233002
41,0.14186133821275176
42,0.14667993405917204
43,0.15186452117235008
44,0.15637874578785432
45,0.1606890453016696
46,0.16570630203298295
47,0.17052464678628232
48,0.17536754431109727
49,0.1807203544251318
50,0.1859372739167142
51,0.19081872462781369
52,0.19525490146967484
53,0.1994850909689478
54,0.2037062459109552
55,0.20742372901254202
56,0.21144375181984978
57,0.21623781146287713
58,0.22092596515290552
59,0.22463384800520955
60,0.22828679599356558
61,0.23117016895591502
62,0.23375376739848522
63,0.23670066364098957


==> mlp_cartpole_likelihood.csv <==
t,likelihood
1,-49573.01210517859
2,-41908.56475040344
3,-37528.73767609241
4,-34526.59197824499
5,-32251.274824213542
6,-30425.4591390934
7,-28872.435187077248
8,-27520.47446505475
9,-26316.53814001195
10,-25218.04693517309
11,-24205.980883081305
12,-23267.8193903376
13,-22395.014320536175
14,-21578.776472216232
15,-20818.60949207138
16,-20099.972659134648
17,-19410.53065130423
18,-18743.99675546494
19,-18098.847358152456
20,-17470.202728961867
21,-16861.60237096702
22,-16263.992736094899
23,-15680.789778816234
24,-15109.763895799131
25,-14548.123329150065
26,-13989.536856241275
27,-13437.817992387132
28,-12893.392682587311
29,-12358.336094944101
30,-11831.949099175674
31,-11306.766995859733
32,-10787.210611994265
33,-10270.529509147056
34,-9757.7737948619
35,-9250.320987365869
36,-8747.378199384122
37,-8246.974475110681
38,-7747.677568003686
39,-7252.795412839414
40,-6765.319024181833
41,-6285.861766423566
42,-5814.639838396321
43,-5349.309563244711
44,-4885.0874231427915
45,-4421.216036701401
46,-3962.0448725601436
47,-3506.8190212968457
48,-3053.7318131577595
49,-2603.01361824948
50,-2156.5518541694173
51,-1711.5001483462902
52,-1270.7717935758587
53,-836.7545564610151
54,-408.07107527886023
55,14.525754874154089
56,439.7671808214956
57,857.652039862712
58,1267.01458552749
59,1663.078351301228
60,2047.0036052190796
61,2417.3421465450947
62,2768.372556027768
63,3104.5632449256236


==> mlp_cartpole_pred_error.csv <==
t,error
1,0.008716808444248395
2,0.015930131840462474
3,0.022378711760624125
4,0.028436535374135385
5,0.03408298409748959
6,0.03954874512299588
7,0.045097377985415785
8,0.05073436471106512
9,0.05645971642759005
10,0.06233824653262247
11,0.06844908260535233
12,0.07474755529234293
13,0.08124791615202012
14,0.08787190962957696
15,0.09471664440721053
16,0.10176122204193508
17,0.10912079492960136
18,0.11682474340600742
19,0.1247610361611578
20,0.13303592299471065
21,0.14159374279031076
22,0.150518976113766
23,0.15985930357373154
24,0.16970492931181133
25,0.1800284713511395
26,0.19092458635122192
27,0.20228362845341932
28,0.2141403402804941
29,0.22653178297010068
30,0.23942010904876043
31,0.25284682613814424
32,0.266799237725299
33,0.28135858286874127
34,0.2964248702263042
35,0.312136625678579
36,0.32833612666755096
37,0.3450958316593086
38,0.36245240878589796
39,0.38026821402767746
40,0.39867542628260827
41,0.4177389932607709
42,0.4374770547574464
43,0.4577697250474169
44,0.4786696753077222
45,0.5001681130615687
46,0.5224116879621775
47,0.5453287923061698
48,0.5688207177177083
49,0.5930234093495775
50,0.6177111566739759
51,0.6427495437531788
52,0.66803057986254
53,0.6934484782128033
54,0.7192133904869649
55,0.745076980244588
56,0.7713112552187164
57,0.7976779263848554
58,0.8237811599669443
59,0.8495515225068497
60,0.8750580574169002
61,0.90034389490076
62,0.9249388514654097
63,0.9489085190899409


==> mlp_pendulum_likelihood.csv <==
t,likelihood
1,-30544.80999022619
2,-26153.410176339832
3,-23703.16985621305
4,-22015.151623716498
5,-20698.030851964082
6,-19588.065237727315
7,-18611.227509950826
8,-17714.951630355266
9,-16866.26737650815
10,-16044.969632828277
11,-15245.68421863452
12,-14466.127182678167
13,-13696.38352923117
14,-12945.363444250363
15,-12217.079787181763
16,-11512.506239127251
17,-10830.80661206746
18,-10169.15494591114
19,-9524.313257638209
20,-8893.938750284993
21,-8275.46431031312
22,-7665.009581472564
23,-7060.6952123496285
24,-6462.375108454027
25,-5869.873825253889
26,-5282.391594979333
27,-4695.973552441456
28,-4108.181531964422
29,-3523.239984288517
30,-2938.464833643867
31,-2356.845940910439
32,-1780.7320073952387
33,-1210.5133786732686
34,-649.5856095219401
35,-99.21446043852583
36,436.93998227602674
37,964.5527965276585
38,1493.4545625072014
39,2027.2848685302965
40,2565.7483820710304
41,3112.1478970703743
42,3669.0291603885303
43,4232.761053548551
44,4801.333591714691
45,5370.044459648712
46,5933.017682225218
47,6491.498487539795
48,7046.8137645072175
49,7602.290551735868
50,8165.3763636159365
51,8732.642692741185
52,9305.560505265303
53,9895.959859630826
54,10504.762504162005
55,11145.135039920166
56,11825.597743881925
57,12547.402454503483
58,13316.888162750027
59,14147.187917055875
60,15062.417499080564
61,16080.729790507237
62,17221.604826495502
63,18508.20474384613


==> mlp_pendulum_pred_error.csv <==
t,error
1,0.004736783548334789
2,0.008505344607500883
3,0.011811324074487584
4,0.014871171718591945
5,0.017880306644645332
6,0.020953345314926056
7,0.024159936289607355
8,0.027564993853473864
9,0.03125441038284544
10,0.03527989774821632
11,0.03970849162375301
12,0.04453850722101104
13,0.04985604469420012
14,0.055577474380456515
15,0.061712365852751604
16,0.06831981480964447
17,0.07539548326649774
18,0.08295737154282334
19,0.09101960213894644
20,0.09964143503135414
21,0.10880210291677693
22,0.11852130400712504
23,0.12879394320789267
24,0.13963989466532495
25,0.15106178694539185
26,0.1631264923393748
27,0.1759448946735839
28,0.18961299754258226
29,0.2041897133706586
30,0.21974599975073458
31,0.2364312841538877
32,0.2544268680503709
33,0.2737882723551992
34,0.29464254632140274
35,0.31705328308569414
36,0.34111467193483486
37,0.3669717785513165
38,0.3948023888101641
39,0.42484778773386334
40,0.45733194518890125
41,0.49266501404219853
42,0.5313232536927928
43,0.5738427331898748
44,0.6209271332870805
45,0.6733915897937846
46,0.7322410499033163
47,0.798593311720946
48,0.8737854965669385
49,0.9593568677939875
50,1.0572934563702747
51,1.1699001010583154
52,1.3000795271280206
53,1.4513861406892565
54,1.6280172941429367
55,1.8351503533406424
56,2.078939186164989
57,2.366856938253698
58,2.7079678053477316
59,3.1131924716284782
60,3.5956894062210902
61,4.171339646494263
62,4.859242324040428
63,5.6825621873560905


==> prediction_ranges_high_kl.csv <==
t,max1,min1,mean1,max2,min2,mean2,max3,min3,mean3,max4,min4,mean4,max5,min5,mean5,max6,min6,mean6,true1,true2,true3,true4,true5,true6
1,0.9998510479927063,0.99237060546875,0.9960198067128658,-0.03512456268072128,-0.12216360867023468,-0.08496203669346869,0.9929322600364685,0.9857832193374634,0.989945724606514,0.14287158846855164,-0.09400784224271774,0.03340796974225668,-0.02429712377488613,-0.19388608634471893,-0.08868723514024168,0.16208304464817047,-0.29085972905158997,-0.07133069296833128,0.9988222,-0.048520036,0.9977656,-0.06681162,-0.09460233,-0.037883867
2,0.9992777705192566,0.9913873672485352,0.9952528029680252,-0.05386503040790558,-0.1325845569372177,-0.09676383854821324,0.9943976402282715,0.9871879816055298,0.9913388416171074,0.13262519240379333,-0.09237464517354965,0.03233120872755535,-0.038188379257917404,-0.19975395500659943,-0.10020379559136927,0.36437365412712097,-0.11479168385267258,0.11858524498529732,0.9973148,-0.07323378,0.9990626,-0.043289248,-0.14715475,0.26537326
3,0.9988937377929688,0.9916252493858337,0.9953269213438034,-0.06366751343011856,-0.13267646729946136,-0.09835897572338581,0.9952694773674011,0.9878196716308594,0.9917273223400116,0.12396511435508728,-0.08976557105779648,0.03691333581809886,0.0789998322725296,-0.08155760914087296,0.016232070309342816,0.26201915740966797,-0.24540947377681732,0.0020583238801918924,0.9956018,-0.09368633,0.9999781,0.0066188104,-0.05250298,0.22225922
4,1.0003570318222046,0.995358407497406,0.9979979954659939,-0.0375993512570858,-0.100347600877285,-0.066226756433025,0.9936934113502502,0.9827763438224792,0.9915655702352524,0.06595706939697266,-0.13968849182128906,-0.010166059335460886,0.30283311009407043,0.132162943482399,0.23402992077171803,-0.11213382333517075,-0.650020956993103,-0.3905925420112908,0.99663925,-0.08191594,0.99990517,0.013769961,0.16819899,-0.14963713
5,1.0020661354064941,0.9982490539550781,0.9998646602034569,0.0062211910262703896,-0.05473355948925018,-0.021583622610705788,0.9959719777107239,0.9786855578422546,0.9921382963657379,0.015541802160441875,-0.1801101416349411,-0.05148269888013601,0.22938354313373566,0.049719762057065964,0.1549393420573324,0.19862128794193268,-0.3149581849575043,-0.06789797928649932,0.998627,-0.052383598,0.9999526,0.009732775,0.1218011,0.11425465
6,1.0019763708114624,0.9986270070075989,1.000023789703846,0.044540874660015106,-0.017743956297636032,0.015427355898282258,0.9965891242027283,0.9745768904685974,0.9913986437022686,-0.0048524499870836735,-0.20132291316986084,-0.0662175873585511,0.26723697781562805,0.07962138950824738,0.18934114649891853,0.16390565037727356,-0.32449573278427124,-0.09450233995448798,0.999801,-0.01994961,0.9997902,0.02048447,0.19642214,-0.0034205553
7,1.0000581741333008,0.9953203201293945,0.9981493353843689,0.0926283672451973,0.028096262365579605,0.06217168876901269,0.9961930513381958,0.9622481465339661,0.9884954132139683,-0.04630916938185692,-0.2516782581806183,-0.10491467686370015,0.3492123782634735,0.1664668768644333,0.27467307075858116,-0.06828182935714722,-0.5250037312507629,-0.31810248643159866,0.9994691,0.032581065,0.9999004,-0.014114834,0.31703064,-0.32813066
8,0.9969475269317627,0.9880582690238953,0.993170965462923,0.1437993198633194,0.08013293147087097,0.11376635637134314,0.9930418729782104,0.9384867548942566,0.9804947972297668,-0.10824738442897797,-0.3267774283885956,-0.16878434037789702,0.3336734473705292,0.1635642796754837,0.2653018906712532,-0.13067539036273956,-0.5632855296134949,-0.3812251565977931,0.99508995,0.098974966,0.99521714,-0.09768769,0.33231726,-0.48422664
9,0.9947869777679443,0.984534502029419,0.9902766197919846,0.17016048729419708,0.10642579197883606,0.1401789258234203,0.9893427491188049,0.9259359836578369,0.9747863002121449,-0.13592661917209625,-0.36245378851890564,-0.20121464133262634,0.12463328242301941,-0.034487005323171616,0.062302822567289695,0.21005117893218994,-0.18834438920021057,-0.030636336450697854,0.9892465,0.14625795,0.9862949,-0.16499196,0.13286409,-0.17680383
10,0.9960503578186035,0.9873968362808228,0.9923129305243492,0.1583046019077301,0.09195410460233688,0.1271963040344417,0.9916425943374634,0.9374818205833435,0.9794146828353405,-0.10053300857543945,-0.3381279408931732,-0.1735943271778524,-0.06312152743339539,-0.21826237440109253,-0.12156409816816449,0.4668518006801605,0.0879746824502945,0.23426344944164157,0.9883162,0.15241781,0.98503983,-0.17232686,-0.07177394,0.10410656
11,0.9995378851890564,0.9947634935379028,0.9972943812608719,0.10822160542011261,0.03853980079293251,0.07412935700267553,0.996555745601654,0.9649661183357239,0.9898298718035221,-0.008342957124114037,-0.2467052936553955,-0.08680723013821989,-0.27355995774269104,-0.43436476588249207,-0.3332997616380453,0.807712733745575,0.4463067650794983,0.5900809429585934,0.9935447,0.11344136,0.99380165,-0.111167826,-0.3115623,0.49723643
12,1.0011392831802368,0.9984022378921509,0.9996468871831894,0.03358547389507294,-0.03643598034977913,-0.0021209514743532054,0.9970213770866394,0.9873772859573364,0.9946257621049881,0.1197054386138916,-0.12247558683156967,0.03785378081374802,-0.3515301048755646,-0.5051571130752563,-0.4077101144939661,0.8926029205322266,0.5205866098403931,0.6680156886577606,0.99919635,0.04008306,0.99999946,0.0010492671,-0.4058711,0.596315
13,0.9992504715919495,0.9921919107437134,0.9956900402903557,-0.04883546009659767,-0.11280930787324905,-0.08093597088009119,0.9959292411804199,0.9628146886825562,0.980898167937994,0.2605949342250824,0.020012928172945976,0.17912589746993035,-0.377403199672699,-0.5189010500907898,-0.43544716015458107,0.961739182472229,0.5784940719604492,0.7383694536983967,0.99883664,-0.048222236,0.9910723,0.13332573,-0.4552746,0.69337195
14,0.9944649934768677,0.9839567542076111,0.9889315068721771,-0.1084827110171318,-0.1682959944009781,-0.13810852402821183,0.9899753928184509,0.9328458905220032,0.957040723413229,0.3544159531593323,0.12542273104190826,0.27229083329439163,-0.16584840416908264,-0.30828896164894104,-0.22947494219988585,0.5584600567817688,0.14785097539424896,0.33201632276177406,0.99241424,-0.12293899,0.9717316,0.23608819,-0.27705842,0.32475722
15,0.991367757320404,0.9803856015205383,0.985645305365324,-0.1352182775735855,-0.1909264326095581,-0.16228575073182583,0.982987642288208,0.9222249984741211,0.9467724300920963,0.38674411177635193,0.17713235318660736,0.3058302095159888,-0.02132219262421131,-0.15887045860290527,-0.08037329616490752,0.34369921684265137,-0.07116609811782837,0.13071516784839332,0.98636556,-0.16456911,0.9594257,0.28196168,-0.13407953,0.13665374
16,0.9936305284500122,0.9843969941139221,0.988983653485775,-0.12120703607797623,-0.17660117149353027,-0.14801669819280505,0.9851041436195374,0.9353598952293396,0.9563960321247578,0.3546898066997528,0.1516810804605484,0.27499036490917206,0.22579318284988403,0.0904804989695549,0.1743487254716456,-0.14338319003582,-0.5652070045471191,-0.35027375631034374,0.98651487,-0.16367182,0.9654098,0.2607371,0.14216483,-0.35304984
17,0.9980879426002502,0.9916656613349915,0.9950079694390297,-0.07669485360383987,-0.13067792356014252,-0.1024852474220097,0.992124080657959,0.959857165813446,0.9749095402657986,0.27424365282058716,0.08168526738882065,0.19740228494629264,0.28401821851730347,0.13780218362808228,0.22793068923056126,-0.1712760478258133,-0.5759509205818176,-0.3601696752011776,0.9921177,-0.12530966,0.9824715,0.18641287,0.23536317,-0.3909347
18,1.0010905265808105,0.9970765113830566,0.9991381466388702,-0.025797463953495026,-0.0793994590640068,-0.05118791526183486,0.9958013892173767,0.9767581224441528,0.9862389527261257,0.1972370445728302,0.016557620838284492,0.12514712393749505,0.29754510521888733,0.1380038857460022,0.23396428115665913,-0.11914895474910736,-0.5063239932060242,-0.2930827424861491,0.9972793,-0.07371558,0.9936995,0.11207743,0.27038506,-0.34020188
19,1.001457929611206,0.9995352625846863,1.0004330016672611,0.036403145641088486,-0.02241015061736107,0.007976263913633375,0.99671870470047,0.9887790679931641,0.992900438606739,0.11043557524681091,-0.06649897247552872,0.040138383159501245,0.383320689201355,0.21827183663845062,0.31665206234902143,-0.30601945519447327,-0.689585268497467,-0.4813808295875788,0.9999593,-0.009023541,0.9997131,0.023951773,0.3612581,-0.5180288
20,1.0004396438598633,0.9962134957313538,0.9984276257455349,0.09242232143878937,0.03144482150673866,0.06297663738951087,0.9986991286277771,0.9869733452796936,0.9946169294416904,0.037452276796102524,-0.14080075919628143,-0.030937819799873978,0.2817543148994446,0.11917603760957718,0.21548810927197337,-0.09075435250997543,-0.4809481203556061,-0.2706630830653012,0.99853396,0.054129243,0.9982581,-0.0589974,0.2553131,-0.28802952
21,0.9991044402122498,0.9940621852874756,0.996890302747488,0.11554112285375595,0.053930819034576416,0.08576914179138839,0.9978107213973999,0.9824747443199158,0.994040459394455,0.015429687686264515,-0.16814564168453217,-0.04832686990630464,0.10903805494308472,-0.04690719395875931,0.04593275501974858,0.22265806794166565,-0.17583484947681427,0.029540255636675283,0.99612415,0.08795841,0.9964906,-0.08370482,0.07649541,0.049231105
22,1.0002995729446411,0.9960219860076904,0.9982987828552723,0.09643638879060745,0.035734616219997406,0.06710256147198379,0.9976404309272766,0.9881970286369324,0.9946008138358593,0.06774531304836273,-0.12729816138744354,0.0033859109462355264,-0.11746178567409515,-0.26970720291137695,-0.17817901819944382,0.6404201984405518,0.23052361607551575,0.4332464998587966,0.9968184,0.07970597,0.99957305,-0.029219383,-0.15568905,0.48545322
23,1.0013132095336914,0.9996417164802551,1.0005150437355042,0.043060172349214554,-0.014177489094436169,0.016004301170141844,0.9972872734069824,0.9780318737030029,0.9891882054507732,0.18478184938430786,-0.03486107289791107,0.11578409071080387,-0.26206180453300476,-0.4062510132789612,-0.31864633597433567,0.874159574508667,0.45206597447395325,0.6493513081222773,0.99944955,0.033174876,0.99574023,0.092203036,-0.29687408,0.7014078
24,1.0005167722702026,0.9961935877799988,0.9986947067081928,-0.01628916524350643,-0.07407602667808533,-0.04385640728287399,0.9967852830886841,0.94615238904953,0.9673426635563374,0.3035718500614166,0.07420631498098373,0.23840068140998483,-0.2766231298446655,-0.4042624831199646,-0.3244633637368679,0.8345560431480408,0.40821096301078796,0.5907670184969902,0.99958795,-0.028704738,0.9739985,0.22655445,-0.30536357,0.6278775
25,0.9967365860939026,0.9894724488258362,0.9933794103562832,-0.07087475806474686,-0.12722834944725037,-0.09784924844279885,0.9866760969161987,0.9138448238372803,0.9399185925722122,0.39045751094818115,0.17206864058971405,0.3321023555472493,-0.21745263040065765,-0.3380330204963684,-0.2651730990037322,0.6858112812042236,0.2641269862651825,0.4416662137955427,0.9962958,-0.0859925,0.9425628,0.334029,-0.25400296,0.46571475
26,0.9948298335075378,0.98735111951828,0.9916061647236347,-0.09262964874505997,-0.1467517912387848,-0.11867853812873363,0.9832355976104736,0.9136398434638977,0.9380179829895496,0.39719560742378235,0.17873190343379974,0.3411461738869548,0.06615941971540451,-0.055772874504327774,0.019248797791078687,0.01575988531112671,-0.41087275743484497,-0.2333700223825872,0.9939921,-0.109451704,0.9339502,0.3574032,0.023143932,-0.22284761
27,0.9985864162445068,0.9939987659454346,0.9967701248824596,-0.05500973388552666,-0.10966616868972778,-0.08112021978013217,0.9925581216812134,0.9579596519470215,0.9715887643396854,0.2665709853172302,0.042826153337955475,0.20463153859600425,0.37439534068107605,0.24665509164333344,0.3290215628221631,-0.7310828566551208,-1.133290410041809,-0.9728425070643425,0.99732286,-0.073124036,0.97057384,0.24080358,0.33191493,-0.9766544
28,1.0010532140731812,0.9992834329605103,0.9999810196459293,0.03345285356044769,-0.022155839949846268,0.007638474300620146,0.996047854423523,0.9786604046821594,0.9936381578445435,0.012094196863472462,-0.1732552945613861,-0.04260257654823363,0.5385808944702148,0.4140092730522156,0.493181424215436,-1.1483455896377563,-1.5019941329956055,-1.3583929017186165,0.9999376,0.011170452,0.9999952,0.0031066744,0.48658797,-1.3691621
29,0.9963748455047607,0.9885490536689758,0.9927520826458931,0.14058542251586914,0.09015496075153351,0.11790632782503963,0.9615609645843506,0.8948715925216675,0.941316083073616,-0.23712638020515442,-0.4127861261367798,-0.30366708524525166,0.541576623916626,0.42496365308761597,0.4971856325864792,-1.1643197536468506,-1.4893277883529663,-1.3465336039662361,0.9938848,0.11042186,0.96063006,-0.27783078,0.47739992,-1.4099396
30,0.9883386492729187,0.9779133796691895,0.9831756725907326,0.1977624148130417,0.1554083526134491,0.1788308285176754,0.8921598196029663,0.8174129128456116,0.8664225749671459,-0.40798380970954895,-0.5436022281646729,-0.4669421296566725,0.18986323475837708,0.08524704724550247,0.14918505167588592,-0.3996574878692627,-0.6324922442436218,-0.5388508830219507,0.98515004,0.17169571,0.88305503,-0.46926942,0.12679079,-0.6235194
31,0.9894516468048096,0.979334831237793,0.9846115559339523,0.1959124505519867,0.15501347184181213,0.17776674963533878,0.8781399726867676,0.8039053082466125,0.8467407114803791,-0.4390105903148651,-0.5670132637023926,-0.5029848255217075,-0.10582617670297623,-0.2114800661802292,-0.14813445648178458,0.23256823420524597,0.029424048960208893,0.11577504849992692,0.98589486,0.16736588,0.8538737,-0.52048016,-0.16964163,0.039663173
32,0.9971672296524048,0.9921345114707947,0.9950459338724613,0.13937996327877045,0.09169052541255951,0.11521190544590354,0.9329944252967834,0.8714804649353027,0.901637364178896,-0.33156442642211914,-0.46769627928733826,-0.4056861624121666,-0.4453584849834442,-0.5589584708213806,-0.49137330800294876,1.053216814994812,0.8654783964157104,0.9522243514657021,0.99514174,0.09845227,0.899797,-0.4363088,-0.51079434,0.8981991
33,1.0009585618972778,0.998258113861084,0.9992329515516758,0.03161584213376045,-0.02718236669898033,-0.0005908007879042998,0.9889706373214722,0.9614141583442688,0.9773730337619781,-0.11226154863834381,-0.2674596309661865,-0.19842154067009687,-0.5494194030761719,-0.6747857928276062,-0.5987254865467548,1.3901526927947998,1.1503701210021973,1.2785248830914497,0.9998658,-0.016384987,0.9734418,-0.2289348,-0.61055154,1.2545905
34,0.9944679141044617,0.986563503742218,0.9898650571703911,-0.10697603225708008,-0.1629124879837036,-0.13783352496102452,1.0027326345443726,0.9888907074928284,0.9982405379414558,0.18096372485160828,0.01819916069507599,0.10137614863924682,-0.6233625411987305,-0.7360499501228333,-0.6643431298434734,1.7278313636779785,1.4648605585098267,1.6120631024241447,0.9892346,-0.14633814,0.9980512,0.0623998,-0.6577436,1.6066728
35,0.9768248796463013,0.9635823965072632,0.9694183208048344,-0.21066538989543915,-0.26448869705200195,-0.23938910011202097,0.9579835534095764,0.8950766324996948,0.9221570007503033,0.4419275224208832,0.2834112346172333,0.3747687190771103,-0.332846075296402,-0.44672051072120667,-0.37546935863792896,1.3767900466918945,1.0793571472167969,1.228751353919506,0.9678004,-0.25171903,0.9375333,0.34789556,-0.38728458,1.256375
36,0.9652005434036255,0.9486926198005676,0.9562600031495094,-0.2570347785949707,-0.3124537467956543,-0.2857163790613413,0.886658251285553,0.7952804565429688,0.8335615135729313,0.6075540781021118,0.45368021726608276,0.5507744699716568,0.033694516867399216,-0.08774368464946747,-0.011810945557954255,0.8533313870429993,0.47936978936195374,0.6778389979153872,0.95601237,-0.29332635,0.8486055,0.52902615,-0.032999244,0.73096395
37,0.974433422088623,0.9594443440437317,0.9666480645537376,-0.2242886871099472,-0.2777999937534332,-0.2494018953293562,0.8774409294128418,0.7650172710418701,0.8120238408446312,0.6529415249824524,0.4846916198730469,0.5937488302588463,0.5034530758857727,0.3786694407463074,0.4580238126218319,-0.04791998118162155,-0.5039987564086914,-0.259753895457834,0.9676734,-0.25220653,0.8198549,0.57257134,0.45079544,-0.20837848
38,0.9924952387809753,0.9829555153846741,0.9877927787601948,-0.12022937834262848,-0.17392458021640778,-0.14474154403433204,0.9182578921318054,0.8166667222976685,0.8583896346390247,0.595529317855835,0.4060973823070526,0.5315400622785091,0.6976544260978699,0.579764723777771,0.6529756858944893,-0.43859052658081055,-0.9144085049629211,-0.661002192646265,0.9901285,-0.14016262,0.8669952,0.4983165,0.6679331,-0.6436654
39,1.0007950067520142,0.9981281161308289,0.9991932734847069,0.0375046506524086,-0.020813316106796265,0.010102736108819954,0.9751421809196472,0.9152612686157227,0.9395836666226387,0.41513127088546753,0.18973201513290405,0.3458629436790943,0.9012178778648376,0.7896243929862976,0.8590313568711281,-1.0661346912384033,-1.520952820777893,-1.2924490049481392,0.9998342,0.018210264,0.94901866,0.3152199,0.88475937,-1.3136001
40,0.982666015625,0.9701400995254517,0.9767893813550472,0.2219792902469635,0.1679854393005371,0.1963028023019433,0.9990440011024475,0.9884347319602966,0.9931979663670063,0.10540014505386353,-0.13046444952487946,0.033486151369288564,0.9333533644676208,0.8278427124023438,0.8906815275549889,-1.4390716552734375,-1.920964241027832,-1.681379348039627,0.9801465,0.19827457,0.9998778,0.015632084,0.88315004,-1.654747
41,0.9478280544281006,0.9304084181785583,0.9394876696169376,0.3518623411655426,0.30408358573913574,0.32920330204069614,0.9830752611160278,0.9080919623374939,0.9640269428491592,-0.21627812087535858,-0.39714619517326355,-0.26753093488514423,0.5651943683624268,0.47031259536743164,0.5181994084268808,-0.9907711148262024,-1.4413256645202637,-1.234701368957758,0.9420973,0.33533967,0.9614346,-0.27503356,0.5034051,-1.216844
42,0.9291043281555176,0.9106123447418213,0.920225977897644,0.4061585068702698,0.362716406583786,0.38517320342361927,0.9116780757904053,0.8203004002571106,0.8869106769561768,-0.39922407269477844,-0.5343779921531677,-0.43148901872336864,0.06452686339616776,-0.019665706902742386,0.0207414920150768,-0.393858402967453,-0.7603421211242676,-0.6142606381326914,0.9228935,0.38505524,0.8947706,-0.44652605,0.015847731,-0.5930338
43,0.9499884247779846,0.9357392191886902,0.943186778575182,0.3501899540424347,0.3108753263950348,0.33098762668669224,0.9016727209091187,0.826420247554779,0.8820737637579441,-0.40602168440818787,-0.5305190682411194,-0.44180834107100964,-0.5966034531593323,-0.6705601811408997,-0.6316688060760498,0.702880859375,0.4036428928375244,0.5139306429773569,0.94555086,0.32547444,0.89250267,-0.4510421,-0.64026237,0.5356259
44,0.9877289533615112,0.9814485907554626,0.9847721830010414,0.19058577716350555,0.14993292093276978,0.17126435041427612,0.9586756825447083,0.9128156900405884,0.947641097009182,-0.24927593767642975,-0.3849407732486725,-0.2932105856016278,-0.959307849407196,-1.0436983108520508,-0.9929340556263924,1.2681101560592651,1.0125937461853027,1.110920175909996,0.9870853,0.16019578,0.9585224,-0.2850173,-1.0285378,1.2041129
45,0.9981005191802979,0.9954293966293335,0.9968465119600296,-0.022788792848587036,-0.06387406587600708,-0.04245636402629316,0.9947296380996704,0.981666624546051,0.9912024065852165,-0.017302943393588066,-0.14824524521827698,-0.05692299618385732,-1.0497788190841675,-1.153652310371399,-1.0872411280870438,1.4254987239837646,1.2210017442703247,1.291835255920887,0.9984969,-0.054808706,0.99955815,-0.029724395,-1.0765375,1.3075057
46,0.9728010296821594,0.9626919031143188,0.9673738069832325,-0.23164482414722443,-0.2734120190143585,-0.25316922180354595,0.9914297461509705,0.9733919501304626,0.9811199977993965,0.24094849824905396,0.12040508538484573,0.20568695990368724,-0.9479090571403503,-1.0539568662643433,-0.983111809939146,1.4385169744491577,1.2542295455932617,1.3215025961399078,0.96583825,-0.25914568,0.97232133,0.23364754,-0.9462443,1.2678584
47,0.9313755631446838,0.9123746156692505,0.9209240563213825,-0.360177218914032,-0.4055370092391968,-0.38500274904072285,0.9686678051948547,0.9218000769615173,0.9382022954523563,0.3947519063949585,0.2799319326877594,0.3612531814724207,-0.3722723126411438,-0.4967584013938904,-0.41340819746255875,0.5133376717567444,0.3169883191585541,0.3935362696647644,0.92209667,-0.38695958,0.9199923,0.39193633,-0.37747324,0.3623684
48,0.9303112030029297,0.9073489308357239,0.9176677390933037,-0.3726710081100464,-0.42098405957221985,-0.3994033932685852,0.9726988673210144,0.9219729900360107,0.9419052265584469,0.39822322130203247,0.2736043334007263,0.3542076535522938,0.2886417508125305,0.1517958790063858,0.24220919143408537,-0.4451558291912079,-0.6649882793426514,-0.5735813938081264,0.91804445,-0.39647755,0.9302541,0.36691597,0.2750436,-0.6292667
49,0.9639009237289429,0.9465881586074829,0.9546632282435894,-0.2780243456363678,-0.3315178453922272,-0.3075213674455881,0.9960976243019104,0.970549464225769,0.9851161278784275,0.2575857639312744,0.1072000041604042,0.19623127905651927,0.7666437029838562,0.6394055485725403,0.7220943458378315,-0.9745021462440491,-1.2001121044158936,-1.0976018533110619,0.9545809,-0.29795188,0.98255867,0.1859529,0.75117195,-1.2143263
50,0.9967809915542603,0.9884430170059204,0.9923010170459747,-0.1046762466430664,-0.1643357276916504,-0.13755100267007947,0.9987472891807556,0.9797780513763428,0.9925252683460712,-0.01788485050201416,-0.1785779446363449,-0.0910775838419795,1.0678821802139282,0.9536764025688171,1.0236034132540226,-1.3023972511291504,-1.5163580179214478,-1.417749710381031,0.99287426,-0.11916684,0.9958203,-0.091334134,1.0338608,-1.4922374
51,0.9985355138778687,0.9935308694839478,0.9962716586887836,0.12049851566553116,0.06550232321023941,0.09255457995459437,0.946777880191803,0.8979440331459045,0.9248313941061497,-0.28987452387809753,-0.4340224862098694,-0.36843446269631386,1.1134394407272339,1.013619303703308,1.0729229897260666,-1.1841007471084595,-1.403683066368103,-1.2978855967521667,0.9957152,0.092472725,0.9283021,-0.37182686,1.0349277,-1.3180236
52,0.9646986722946167,0.950932502746582,0.957736499607563,0.29686349630355835,0.25725120306015015,0.27956083230674267,0.8588332533836365,0.7821475267410278,0.8220231309533119,-0.4997367560863495,-0.6149681806564331,-0.5633525159209967,0.9151173830032349,0.8367030024528503,0.8793957754969597,-0.8028578758239746,-0.9873352646827698,-0.9195553958415985,0.960472,0.27837676,0.821244,-0.57057714,0.81827885,-0.885363
53,0.9177206158638,0.9001384377479553,0.9086010344326496,0.41843101382255554,0.38156428933143616,0.40177180618047714,0.7873347997665405,0.6994032859802246,0.7428887411952019,-0.5696824193000793,-0.6874213814735413,-0.6392451301217079,0.48167529702186584,0.4045398533344269,0.4468258395791054,-0.1606297791004181,-0.38101381063461304,-0.28986559621989727,0.9184909,0.3954422,0.75226647,-0.65885895,0.40187177,-0.21069086
54,0.9045730233192444,0.8875745534896851,0.8959694132208824,0.45315250754356384,0.4176245331764221,0.4373437184840441,0.8062959313392639,0.7155104875564575,0.7614518702030182,-0.5376434922218323,-0.6661691069602966,-0.6124389097094536,-0.1280851662158966,-0.21487626433372498,-0.16316153202205896,0.8073360323905945,0.5508978962898254,0.65922661870718,0.9086398,0.4175808,0.7827472,-0.6223398,-0.16393363,0.6830648
55,0.9439445734024048,0.932178795337677,0.938170500099659,0.35795682668685913,0.3225853443145752,0.34266505017876625,0.9273155331611633,0.859890341758728,0.898088101297617,-0.3333735466003418,-0.4861285090446472,-0.4203819427639246,-0.8333424925804138,-0.9067949056625366,-0.865460779517889,2.0594706535339355,1.7432610988616943,1.8935082256793976,0.94689506,0.32154274,0.91671705,-0.39953706,-0.8501725,1.8863105
56,0.990172266960144,0.9856709837913513,0.9880626909434795,0.14416177570819855,0.1054629534482956,0.12488730950281024,0.9920675754547119,0.9830747842788696,0.9867139086127281,0.08827930688858032,-0.09469233453273773,0.0007206166919786483,-1.1742922067642212,-1.275877833366394,-1.2167774066329002,2.5487754344940186,2.1993768215179443,2.386699765920639,0.9935985,0.11296871,0.99934745,0.036120027,-1.2317989,2.4703496
57,0.9967396259307861,0.9932037591934204,0.994805034250021,-0.08839098364114761,-0.12923087179660797,-0.10925576370209455,0.9423238039016724,0.8595128655433655,0.8868688829243183,0.5111045837402344,0.3338348865509033,0.4565999023616314,-1.0646615028381348,-1.1807881593704224,-1.1111105978488922,2.160443067550659,1.7972593307495117,1.9769951701164246,0.99243337,-0.12278429,0.8841439,0.46721467,-1.0695963,1.9136771
58,0.9618449807167053,0.948773980140686,0.9550663493573666,-0.2912132740020752,-0.3367392420768738,-0.3142776284366846,0.7964116334915161,0.6468038558959961,0.6906042210757732,0.7518152594566345,0.6055089235305786,0.7188384607434273,-0.733547031879425,-0.868030309677124,-0.7867858894169331,1.4178812503814697,1.0064588785171509,1.2199208736419678,0.9532272,-0.30225456,0.6972088,0.7168681,-0.7325393,1.1595669
59,0.926124095916748,0.9050671458244324,0.9157182201743126,-0.38547125458717346,-0.4298895597457886,-0.4073059484362602,0.7124469876289368,0.5251137018203735,0.5777585096657276,0.8486119508743286,0.6974115371704102,0.8143017776310444,-0.1896733045578003,-0.32342639565467834,-0.2388537023216486,0.4060434103012085,-0.12056119740009308,0.16703412210335955,0.9196374,-0.39276847,0.59650683,0.80260795,-0.21694212,0.14729817
60,0.938478946685791,0.9161925911903381,0.9280790910124779,-0.3531446158885956,-0.40357843041419983,-0.37950224429368973,0.798366129398346,0.6139489412307739,0.6701242737472057,0.7788556218147278,0.6085591316223145,0.7363978400826454,0.542971134185791,0.3861406147480011,0.4771052114665508,-1.0683387517929077,-1.6363693475723267,-1.3236046433448792,0.9295155,-0.3687831,0.6805604,0.732692,0.47527894,-1.2356094
61,0.9785544872283936,0.9658533930778503,0.9727332554757595,-0.21467092633247375,-0.27119162678718567,-0.2418886423110962,0.9430232048034668,0.8458129167556763,0.8793310150504112,0.5382227301597595,0.31869184970855713,0.4786226972937584,0.997360348701477,0.8720169067382812,0.9387521408498287,-1.877241611480713,-2.340653896331787,-2.0875595957040787,0.97269565,-0.23208442,0.8836538,0.46814093,0.929639,-2.0615616
62,1.0009649991989136,0.9978154301643372,0.9989110603928566,0.007132185623049736,-0.05172606557607651,-0.022183167122420855,0.9947068095207214,0.9778640270233154,0.9914283789694309,0.05790981277823448,-0.16139577329158783,-0.00889124779496342,1.2499284744262695,1.1529090404510498,1.196327954530716,-2.4765050411224365,-2.852271556854248,-2.6472859978675842,0.9999014,-0.01404096,0.9999837,0.005705807,1.209731,-2.630802
63,0.9842463135719299,0.973176121711731,0.9787322543561459,0.22922013700008392,0.18381507694721222,0.20835692435503006,0.9005305171012878,0.8227250576019287,0.8779253400862217,-0.41992536187171936,-0.5509026050567627,-0.4597699847072363,0.9561055302619934,0.8616212010383606,0.9026130102574825,-1.717411994934082,-2.0223240852355957,-1.8842032328248024,0.9795455,0.20122287,0.8956026,-0.44485503,0.8975416,-1.9205533
64,0.9462676048278809,0.9412842988967896,0.9439619034528732,0.3231727182865143,0.30989915132522583,0.31623147055506706,0.7289853096008301,0.7095867991447449,0.7226978875696659,-0.6670261025428772,-0.6881760954856873,-0.6742406226694584,0.447255402803421,0.43789079785346985,0.4448880199342966,-0.9643689393997192,-0.974238932132721,-0.9704772904515266,0.944281,0.32914042,0.73139554,-0.6819535,0.40493575,-0.9293793
65,0.9425281286239624,0.9308451414108276,0.9370185658335686,0.35795244574546814,0.32900580763816833,0.34300929866731167,0.6914963722229004,0.6490224003791809,0.670427642762661,-0.6866545081138611,-0.7354920506477356,-0.7079199105501175,-0.16970594227313995,-0.25793886184692383,-0.21617180295288563,0.50208979845047,0.23669970035552979,0.35799848288297653,0.93725014,0.3486577,0.6852807,-0.72827905,-0.199359,0.2802659
66,0.9723239541053772,0.9661075472831726,0.9707191810011864,0.2620979845523834,0.23704269528388977,0.24744916148483753,0.8086318969726562,0.7918961048126221,0.8002974316477776,-0.5646299719810486,-0.5888639092445374,-0.5789926201105118,-0.7522248029708862,-0.8124768137931824,-0.7784133031964302,1.5389364957809448,1.4538761377334595,1.4910361170768738,0.9664995,0.25666836,0.79949194,-0.6006768,-0.7494567,1.4115511
67,0.9983315467834473,0.995007336139679,0.9962697438895702,0.09450671076774597,0.058578282594680786,0.07466936856508255,0.9651255011558533,0.9537790417671204,0.9600796699523926,-0.22643248736858368,-0.26992225646972656,-0.24925255216658115,-0.9740400910377502,-1.076029896736145,-1.0147398710250854,2.0653634071350098,1.852083444595337,1.9794389680027962,0.9970042,0.0773472,0.9570644,-0.28987542,-1.0287883,2.0140584
68,0.9948187470436096,0.9896930456161499,0.9913165681064129,-0.11259970813989639,-0.15804220736026764,-0.13808289216831326,0.9949459433555603,0.9833168983459473,0.9892644546926022,0.21141090989112854,0.13611668348312378,0.1757431272417307,-0.9544869661331177,-1.0940359830856323,-1.010437250137329,2.187113046646118,1.900966763496399,2.07190427929163,0.9908631,-0.1348717,0.9910521,0.13347575,-1.0378829,2.148565
69,0.9635082483291626,0.9489611387252808,0.9547415487468243,-0.2664797306060791,-0.3195141851902008,-0.29643090441823006,0.8985854387283325,0.8418577909469604,0.8671831376850605,0.5411508679389954,0.436924010515213,0.49692071229219437,-0.5033442378044128,-0.6688255071640015,-0.5680291131138802,1.4082040786743164,1.0867276191711426,1.2810638099908829,0.95358896,-0.3011114,0.8783854,0.47795302,-0.62531656,1.4152527
70,0.9428155422210693,0.9194388389587402,0.9302890412509441,-0.3323212265968323,-0.38918355107307434,-0.3630689475685358,0.8341106176376343,0.7208555340766907,0.7715482041239738,0.6878294944763184,0.5561880469322205,0.6371128000319004,0.03062632493674755,-0.14134031534194946,-0.03649404479074292,0.47577789425849915,0.12773530185222626,0.3356380369514227,0.92921007,-0.369552,0.77080625,0.63706964,-0.08772865,0.48149812
71,0.9548673033714294,0.9315963387489319,0.9440384097397327,-0.30003121495246887,-0.3595764935016632,-0.3276464082300663,0.8549960851669312,0.7070320248603821,0.774253360927105,0.704211413860321,0.5266426801681519,0.6350564919412136,0.49705082178115845,0.33928051590919495,0.43729223497211933,-0.3086107671260834,-0.6764153838157654,-0.4844785612076521,0.9411131,-0.33809182,0.76483005,0.6442321,0.41689792,-0.38512003
72,0.9876295328140259,0.9737962484359741,0.9815444871783257,-0.16919158399105072,-0.23709596693515778,-0.2006201921030879,0.9412124156951904,0.825195848941803,0.8797774389386177,0.5818074345588684,0.3420203626155853,0.486261036247015,0.9737077355384827,0.8460080623626709,0.9167035594582558,-1.2217426300048828,-1.5803569555282593,-1.4351430833339691,0.978263,-0.20736788,0.8686734,0.4953853,0.9161722,-1.3979702
73,1.0007704496383667,0.9990929961204529,1.0000721774995327,0.0339413620531559,-0.04122401773929596,-0.0018501457634556573,0.9962360262870789,0.9551592469215393,0.975350521504879,0.29376381635665894,0.0010369389783591032,0.177526236322592,1.0915213823318481,0.9690271615982056,1.0275578200817108,-1.486112117767334,-1.8880560398101807,-1.7264048233628273,0.9999866,-0.005180419,0.9813769,0.19209227,1.0710566,-1.767043
74,0.981659471988678,0.9690902233123779,0.9758372455835342,0.24772825837135315,0.18778389692306519,0.21864542551338673,0.9968744516372681,0.9328482747077942,0.9772897437214851,-0.10989273339509964,-0.3518258035182953,-0.20858435705304146,1.0909855365753174,0.9714125394821167,1.0234413780272007,-1.5742759704589844,-2.088865280151367,-1.86270122975111,0.97743905,0.2112176,0.9821418,-0.1881423,1.0504317,-1.9506868
75,0.9325256943702698,0.9137470722198486,0.9237428717315197,0.4047692120075226,0.35984858870506287,0.3815682325512171,0.8797380924224854,0.7774151563644409,0.8459499031305313,-0.4555070102214813,-0.6004135608673096,-0.5045152921229601,0.7342715859413147,0.6216492652893066,0.6690314896404743,-1.1527961492538452,-1.628937005996704,-1.4413672164082527,0.92384684,0.38276228,0.8543731,-0.51966006,0.70427936,-1.5392921
76,0.8942525386810303,0.8772522211074829,0.8859393037855625,0.4730204641819,0.44064146280288696,0.45657119527459145,0.7393803596496582,0.6437579393386841,0.7109386846423149,-0.6248311996459961,-0.7302847504615784,-0.6566500924527645,0.18342207372188568,0.0951586365699768,0.13774472009390593,-0.45761892199516296,-0.893306314945221,-0.7215894069522619,0.8865292,0.46267262,0.71049416,-0.7037031,0.16048521,-0.76903176
77,0.9073278307914734,0.8935356736183167,0.8996371887624264,0.44238489866256714,0.41748327016830444,0.4307519719004631,0.6871320009231567,0.613287627696991,0.6650603339076042,-0.6899681091308594,-0.7694253921508789,-0.714845847338438,-0.3808160424232483,-0.4459874629974365,-0.41020775958895683,0.35407552123069763,-0.03258601576089859,0.13108145858859643,0.8981257,0.43973875,0.6607505,-0.7506056,-0.41175702,0.08886991
78,0.9595543146133423,0.9524701833724976,0.9557254463434219,0.30633455514907837,0.29311689734458923,0.2990894988179207,0.7744872570037842,0.718464732170105,0.7525493949651718,-0.6046305298805237,-0.6771997213363647,-0.6341838799417019,-0.9424008727073669,-1.0099815130233765,-0.9740193076431751,1.3104323148727417,1.021400809288025,1.1295873522758484,0.95029753,0.31134322,0.7438194,-0.6683806,-0.9487896,1.058155
79,0.9977483749389648,0.9948840141296387,0.996080756187439,0.09506762772798538,0.078248992562294,0.08696167496964335,0.9162864685058594,0.8844105005264282,0.9036616832017899,-0.36322730779647827,-0.4335302710533142,-0.3951240014284849,-1.191260576248169,-1.3014088869094849,-1.2415785491466522,1.810424566268921,1.6036303043365479,1.6867698431015015,0.99565786,0.093088485,0.9008565,-0.43411696,-1.2371726,1.7043263
80,0.9907059669494629,0.983863115310669,0.9875971153378487,-0.16148710250854492,-0.1893765777349472,-0.17937263380736113,0.9932307600975037,0.9862334132194519,0.9903235286474228,0.014992626383900642,-0.05683990567922592,-0.010098801481944975,-1.2711788415908813,-1.4188426733016968,-1.330716498196125,2.267563819885254,2.04231858253479,2.1388794034719467,0.9849935,-0.17259139,0.9992213,-0.039455738,-1.3634466,2.2756097
81,0.9257067441940308,0.9074249267578125,0.9161316454410553,-0.3737792372703552,-0.4107044041156769,-0.39446423202753067,0.9527187943458557,0.9193378686904907,0.9334593079984188,0.3935697674751282,0.3250398635864258,0.36702275462448597,-0.8579527139663696,-1.0388425588607788,-0.9226184971630573,1.8135080337524414,1.4662619829177856,1.6201846897602081,0.9168591,-0.39921102,0.93022084,0.3670003,-0.9484239,1.767796
82,0.8822940587997437,0.8488031625747681,0.8619537651538849,-0.4637300372123718,-0.5235698819160461,-0.5010539460927248,0.8670290112495422,0.7950031757354736,0.8262771032750607,0.5842195153236389,0.49320533871650696,0.5460826884955168,-0.10050221532583237,-0.2623094618320465,-0.15501318918541074,0.5551321506500244,0.24084272980690002,0.3897030036896467,0.86467373,-0.5023339,0.8172923,0.5762233,-0.18667035,0.58046263
83,0.9084517955780029,0.8685706257820129,0.8858114555478096,-0.4115433394908905,-0.4849121868610382,-0.4542044475674629,0.8888382315635681,0.7972133159637451,0.8397376723587513,0.600426971912384,0.47103166580200195,0.5456419587135315,0.6129849553108215,0.4525027871131897,0.5573205836117268,-0.46455830335617065,-0.7580745220184326,-0.6121850870549679,0.8827951,-0.4697583,0.8144976,0.58016694,0.552167,-0.52965444
84,0.9692461490631104,0.9456503987312317,0.956253781914711,-0.25183379650115967,-0.32500043511390686,-0.2944992780685425,0.9712224006652832,0.9122827649116516,0.9414291605353355,0.4421062171459198,0.25752097368240356,0.362841859459877,1.2621437311172485,1.1758495569229126,1.2320599928498268,-1.6206319332122803,-1.8334399461746216,-1.742700383067131,0.9538816,-0.3001831,0.92602557,0.3774608,1.2533478,-1.7448776
85,0.9989562034606934,0.9936228394508362,0.9966094344854355,0.016629351302981377,-0.06276620179414749,-0.029167844069888815,0.9914621114730835,0.9742538332939148,0.9852156266570091,0.03445357829332352,-0.16066113114356995,-0.05696077793254517,1.570454478263855,1.4589171409606934,1.5098780989646912,-2.029766082763672,-2.314166784286499,-2.1952252089977264,0.99985206,-0.017200394,0.99965715,-0.026184037,1.5517802,-2.2649887
86,0.9686225652694702,0.9579930305480957,0.962945245206356,0.2863219380378723,0.24872122704982758,0.26912341732531786,0.920864462852478,0.8567469120025635,0.8964669480919838,-0.37845751643180847,-0.5060285925865173,-0.4382846374064684,1.3418291807174683,1.1606760025024414,1.2525897398591042,-1.4286186695098877,-1.7461687326431274,-1.6038223281502724,0.96268237,0.27063388,0.9057562,-0.42379913,1.2898439,-1.7300254
87,0.8974828720092773,0.8836506009101868,0.8899332284927368,0.46574634313583374,0.4411654472351074,0.4540845490992069,0.8049615621566772,0.7323466539382935,0.7712684720754623,-0.5582312345504761,-0.6513245701789856,-0.6082690060138702,0.6445471048355103,0.49874958395957947,0.5730744544416666,-0.2848832607269287,-0.5621659755706787,-0.4463258609175682,0.8909035,0.4541927,0.78217864,-0.62305427,0.6471375,-0.5766229
88,0.8699632287025452,0.8505144715309143,0.8613623604178429,0.507014811038971,0.48252490162849426,0.4961909353733063,0.8166992664337158,0.7473618984222412,0.7825738713145256,-0.5528298020362854,-0.634551465511322,-0.5994464121758938,-0.008657975122332573,-0.12620232999324799,-0.07128740206826478,0.7276336550712585,0.463657408952713,0.5683119148015976,0.8627963,0.5055517,0.77898717,-0.62703985,-0.07171943,0.5284721
89,0.9112441539764404,0.8881518840789795,0.9017296507954597,0.42823687195777893,0.3980453610420227,0.41407387889921665,0.9146900773048401,0.8643547892570496,0.8931896425783634,-0.40052804350852966,-0.49980130791664124,-0.45315329171717167,-0.6246989369392395,-0.7042751908302307,-0.6648080460727215,1.4661035537719727,1.2124394178390503,1.3066764622926712,0.89849305,0.43898773,0.88045,-0.47413895,-0.6676239,1.2802138
90,0.9709903001785278,0.9576926231384277,0.9663793779909611,0.2601507008075714,0.2234715074300766,0.24078183341771364,0.9947205185890198,0.9749038815498352,0.9888246431946754,-0.12727825343608856,-0.24640269577503204,-0.1818360248580575,-1.0332350730895996,-1.1136431694030762,-1.0625998750329018,1.9034779071807861,1.6369510889053345,1.7494805231690407,0.9622842,0.27204618,0.9825314,-0.1860966,-1.0790772,1.7152377
91,1.0020824670791626,0.9995853304862976,1.0012854374945164,0.038601554930210114,-0.000883989327121526,0.014221247985005903,0.999034583568573,0.9697401523590088,0.9797103404998779,0.2314755916595459,0.08596745133399963,0.1812195861712098,-1.154232144355774,-1.2915340662002563,-1.205714799463749,1.8857181072235107,1.6219515800476074,1.7532034814357758,0.9993082,0.037189603,0.9849563,0.17280342,-1.243145,1.7869004
92,0.9847413301467896,0.977409839630127,0.9804042801260948,-0.1970912516117096,-0.22764341533184052,-0.21402780059725046,0.9254055023193359,0.8337013125419617,0.8653488680720329,0.5306956171989441,0.38107427954673767,0.49448639154434204,-0.9416967630386353,-1.1338143348693848,-1.0148735381662846,1.3982948064804077,1.136717438697815,1.2455317601561546,0.9801386,-0.19831383,0.88108116,0.4729651,-1.0696427,1.3143619
93,0.9377163052558899,0.9190036654472351,0.9279190264642239,-0.3540602922439575,-0.3950563669204712,-0.37433926202356815,0.8530514240264893,0.7130922675132751,0.763049092143774,0.6776729226112366,0.525541365146637,0.6339860260486603,-0.5275927186012268,-0.7252525091171265,-0.6025942899286747,0.6469176411628723,0.3253592848777771,0.47285468876361847,0.9299307,-0.36773482,0.7742478,0.63288254,-0.6639349,0.5686758
94,0.9123938083648682,0.8830059170722961,0.8991042971611023,-0.3928021490573883,-0.45090073347091675,-0.4188357498496771,0.8580436110496521,0.7101016044616699,0.7683413214981556,0.6861112713813782,0.5211851596832275,0.6306843161582947,0.0684754028916359,-0.09887400269508362,0.0010286467731930315,-0.38046586513519287,-0.7542528510093689,-0.5694238971918821,0.901526,-0.43272504,0.77036226,0.6376065,-0.032116044,-0.5130466
95,0.9417213201522827,0.9124718308448792,0.9287154600024223,-0.3292319178581238,-0.39581048488616943,-0.36014868691563606,0.9381929039955139,0.8312188386917114,0.8769967816770077,0.5618621706962585,0.3759527802467346,0.4947716258466244,0.6155794262886047,0.4939151406288147,0.5735008977353573,-1.189665675163269,-1.5635679960250854,-1.3752857595682144,0.92398596,-0.38242635,0.8805676,0.4739205,0.57131743,-1.4358599
96,0.9792475700378418,0.9652145504951477,0.9729271084070206,-0.18811166286468506,-0.2503047287464142,-0.220350943505764,0.9881768822669983,0.9636279344558716,0.9763301573693752,0.24586936831474304,0.03653832525014877,0.15802648989483714,1.1458332538604736,1.0766021013259888,1.1116453781723976,-2.084477186203003,-2.406956434249878,-2.247796043753624,0.9764898,-0.21556367,0.9944167,0.10552452,1.1355561,-2.3591387
97,1.0002907514572144,0.9971046447753906,0.9987931363284588,0.04477285221219063,-0.012907496653497219,0.014358469292346854,0.9487683176994324,0.9183354377746582,0.9374818578362465,-0.25049227476119995,-0.35272613167762756,-0.29068801179528236,1.4201672077178955,1.2987881898880005,1.3490632250905037,-2.296205759048462,-2.641826868057251,-2.4777349084615707,0.9993705,0.035475884,0.92165107,-0.38801974,1.3182865,-2.5386539
98,0.9766957759857178,0.9666855931282043,0.9732684679329395,0.24099472165107727,0.20204585790634155,0.2170062605291605,0.7589626312255859,0.7096045017242432,0.7357287928462029,-0.6247760057449341,-0.6764001250267029,-0.650162111967802,1.0976252555847168,0.9543507695198059,1.0178223066031933,-1.6016815900802612,-1.9480448961257935,-1.7822193056344986,0.9632925,0.26845416,0.674705,-0.7380875,0.99538857,-1.6956272
99,0.9225010871887207,0.9121613502502441,0.9183944389224052,0.38658061623573303,0.36742308735847473,0.3753765393048525,0.5719829797744751,0.5205725431442261,0.5472658202052116,-0.7721871137619019,-0.7981183528900146,-0.789609108120203,0.5984614491462708,0.45931029319763184,0.5275024473667145,-0.5509874820709229,-0.872590184211731,-0.7046877816319466,0.9133848,0.4070973,0.49164763,-0.87079424,0.45666245,-0.54720694
100,0.9004971981048584,0.8889564871788025,0.8954204954206944,0.44662564992904663,0.4222143590450287,0.43325977586209774,0.5485906600952148,0.47247228026390076,0.4978469330817461,-0.7766329646110535,-0.8163468837738037,-0.8002567663788795,0.11740468442440033,-0.023003218695521355,0.05280670546926558,0.3102453351020813,0.019423143938183784,0.1522315317997709,0.897326,0.44136843,0.48175028,-0.87630856,-0.08529948,0.43698207
101,0.941961944103241,0.9260892868041992,0.9353023767471313,0.38917750120162964,0.3450973927974701,0.36650133319199085,0.7074505090713501,0.6076183319091797,0.645165242254734,-0.6492996215820312,-0.7161738276481628,-0.688026387244463,-0.6076881289482117,-0.7632104158401489,-0.6722399964928627,1.6096532344818115,1.3115065097808838,1.445606291294098,0.93095726,0.3651281,0.6577232,-0.7532597,-0.73911494,1.7012861
102,0.9903467893600464,0.9809451699256897,0.9857526831328869,0.17551766335964203,0.12134170532226562,0.15170691814273596,0.9345495700836182,0.8753292560577393,0.9002950191497803,-0.3308841288089752,-0.4245927631855011,-0.38362635485827923,-1.099991798400879,-1.203683614730835,-1.1435989513993263,2.424452543258667,2.135619640350342,2.2572341561317444,0.9841549,0.17731108,0.91229993,-0.4095227,-1.1736184,2.533992
103,1.0005053281784058,0.9970869421958923,0.9987521097064018,-0.08116751909255981,-0.12928506731987,-0.10175362322479486,0.9914632439613342,0.9764424562454224,0.9819712825119495,0.22977852821350098,0.09366432577371597,0.152600244153291,-1.0508564710617065,-1.2316659688949585,-1.1271035894751549,2.3802409172058105,1.9518511295318604,2.2402006536722183,0.99779505,-0.06637037,0.99479854,0.101862065,-1.1991401,2.5590496
104,0.9665793180465698,0.9569774866104126,0.9613786116242409,-0.26850083470344543,-0.30334800481796265,-0.2802553363144398,0.879362165927887,0.8099415302276611,0.8493579663336277,0.6051050424575806,0.4292449951171875,0.49825961142778397,-0.833917498588562,-1.0611637830734253,-0.9310541152954102,2.132206678390503,1.5348848104476929,1.9136508703231812,0.95853174,-0.28498575,0.8322561,0.5543914,-0.9650425,2.1773908
105,0.9224198460578918,0.9044861793518066,0.9130195714533329,-0.38118067383766174,-0.41448166966438293,-0.3970089219510555,0.7461199760437012,0.5813430547714233,0.6522553563117981,0.810865044593811,0.6543025374412537,0.7323301360011101,-0.2556377947330475,-0.5030174255371094,-0.36280143819749355,1.074475646018982,0.47208264470100403,0.8642555829137564,0.9109062,-0.4126135,0.6089375,0.7932182,-0.37616906,1.0694034
106,0.9280915260314941,0.8945890665054321,0.9121474586427212,-0.3591124713420868,-0.4216512143611908,-0.38912066631019115,0.7535566091537476,0.5038675665855408,0.6071691177785397,0.8423723578453064,0.6527888178825378,0.7666366398334503,0.3710869550704956,0.19370867311954498,0.30035887006670237,-0.1328808069229126,-0.6528235077857971,-0.33592550083994865,0.90831053,-0.4182965,0.54243886,0.8400953,0.310783,-0.25695872
107,0.9689462780952454,0.9422703385353088,0.9569415524601936,-0.2597348392009735,-0.33096176385879517,-0.2930922098457813,0.870028555393219,0.6300935745239258,0.7317323721945286,0.7403927445411682,0.4917411506175995,0.6473978739231825,0.9542417526245117,0.7868757247924805,0.8735847398638725,-1.213018774986267,-1.7423170804977417,-1.4654879942536354,0.9533401,-0.3018983,0.682853,0.7305558,0.9180474,-1.507717
108,0.9960073232650757,0.9827645421028137,0.9901984743773937,-0.08446658402681351,-0.1758023351430893,-0.13146814983338118,0.9684637188911438,0.8188875913619995,0.8885038085281849,0.48974674940109253,0.15615196526050568,0.3693806016817689,1.37216317653656,1.2447617053985596,1.2991424277424812,-2.1227149963378906,-2.6266095638275146,-2.366767331957817,0.9973336,-0.07297766,0.9209671,0.38964027,1.3716298,-2.6056793
109,0.9934449791908264,0.9822202324867249,0.9874599389731884,0.19515343010425568,0.11330095678567886,0.15454727597534657,1.0068978071212769,0.948158323764801,0.9892655797302723,-0.03844267502427101,-0.30239713191986084,-0.13921163440681994,1.308948278427124,1.1072689294815063,1.1912342682480812,-1.9662747383117676,-2.4392876625061035,-2.202489733695984,0.9809978,0.1940189,0.9924939,-0.12229402,1.233506,-2.4708555
110,0.940558671951294,0.9124017953872681,0.9274248033761978,0.4029015898704529,0.34906071424484253,0.3762860335409641,0.878418505191803,0.785990834236145,0.8443444035947323,-0.4731805622577667,-0.5902650952339172,-0.5151836685836315,0.7806546092033386,0.5625765919685364,0.6793817169964314,-1.0868544578552246,-1.6428050994873047,-1.376116193830967,0.92365336,0.383229,0.85939074,-0.5113194,0.698613,-1.5803914
111,0.9010188579559326,0.8831470608711243,0.8924825377762318,0.4642311930656433,0.4261641502380371,0.4486901815980673,0.768618106842041,0.7057671546936035,0.7299428358674049,-0.5990113615989685,-0.6565386056900024,-0.6351732648909092,0.307089239358902,0.08254553377628326,0.21482677198946476,-0.3275490999221802,-0.8845381140708923,-0.614934766665101,0.8887291,0.45843273,0.7187468,-0.6952719,0.1150387,-0.70930773
112,0.9210152626037598,0.8928968906402588,0.9058158956468105,0.4344303011894226,0.3786999583244324,0.4090640265494585,0.7459573745727539,0.6812845468521118,0.7125846855342388,-0.6129387617111206,-0.6737055778503418,-0.6472175419330597,-0.2888025641441345,-0.5434075593948364,-0.3847031854093075,0.6338047981262207,0.07314012199640274,0.3174757924862206,0.9071337,0.42084253,0.69287485,-0.72105783,-0.52442956,0.34311137
113,0.9767582416534424,0.9517064094543457,0.964784249663353,0.3004215359687805,0.21923047304153442,0.26259022671729326,0.8824225068092346,0.7822923064231873,0.8358148038387299,-0.4673908054828644,-0.6200456619262695,-0.5456541236490011,-0.8406844139099121,-1.0465258359909058,-0.9221286699175835,1.4092602729797363,0.9458533525466919,1.1486565209925175,0.9608004,0.27724096,0.79341435,-0.6086819,-0.98000646,1.135242
114,1.0009305477142334,0.9891301393508911,0.9953306913375854,0.1097976416349411,0.007867714390158653,0.06798080052249134,0.9735462665557861,0.8883168697357178,0.9277597926557064,-0.19796818494796753,-0.4228353202342987,-0.3241493571549654,-1.2295295000076294,-1.3350281715393066,-1.268408715724945,2.0074079036712646,1.823042631149292,1.9070473834872246,0.99922496,0.039363448,0.9488596,-0.31569836,-1.3836291,2.1196456
115,0.9883448481559753,0.9736902117729187,0.9823216833174229,-0.1682865172624588,-0.2525533437728882,-0.20599465817213058,0.9842886328697205,0.9680310487747192,0.9784758798778057,0.24842216074466705,0.08382319658994675,0.15450552478432655,-0.985420286655426,-1.2441794872283936,-1.1342995874583721,2.054302930831909,1.5080865621566772,1.8580068722367287,0.97456217,-0.22411728,0.99532366,0.09659592,-1.2009276,1.9341438
116,0.9343414306640625,0.9123202562332153,0.9250276684761047,-0.3439162075519562,-0.40369847416877747,-0.36894959397614,0.9087104201316833,0.8773238658905029,0.8960911557078362,0.4728635251522064,0.3768678605556488,0.4119425695389509,-0.5130608081817627,-0.8167780041694641,-0.6953465715050697,1.4013992547988892,0.7634131908416748,1.1841335594654083,0.9111993,-0.41196594,0.908818,0.41719276,-0.73791385,1.3215019
117,0.9068976044654846,0.8626154065132141,0.8802488222718239,-0.4018082320690155,-0.4791010916233063,-0.45104626566171646,0.8620685338973999,0.7926658391952515,0.8239199109375477,0.5838837027549744,0.5078573226928711,0.5475314892828465,0.1427198052406311,-0.11841520667076111,-0.006759941403288394,0.23594887554645538,-0.3426247835159302,0.012935178420775628,0.8776781,-0.47925058,0.8352081,0.54993397,-0.00055526604,0.17635542
118,0.9368693232536316,0.8823818564414978,0.9064455963671207,-0.33557257056236267,-0.44794195890426636,-0.401718707755208,0.9280726313591003,0.8367953300476074,0.8804804123938084,0.5708962082862854,0.39237090945243835,0.4915791768580675,0.7394279837608337,0.527087390422821,0.6402249410748482,-0.8548218607902527,-1.321616291999817,-1.0633291713893414,0.91144145,-0.41142985,0.87885714,0.477085,0.74394536,-1.0107001
119,0.9741296172142029,0.9312188029289246,0.9514595307409763,-0.206583634018898,-0.3468253016471863,-0.2882090061903,0.9689223766326904,0.9086152911186218,0.9388908110558987,0.34176400303840637,0.0881381556391716,0.23903593607246876,1.2693490982055664,1.0329697132110596,1.1574067249894142,-1.6782571077346802,-2.1178500652313232,-1.8924986720085144,0.97738916,-0.21144855,0.9818128,0.18985164,1.3189756,-1.9805166
120,1.0041849613189697,0.9984837174415588,1.0014664269983768,0.06695551425218582,-0.04804673045873642,0.003930688835680485,0.998359739780426,0.9507070779800415,0.9833021312952042,-0.0600673072040081,-0.3002817630767822,-0.16593985189683735,1.4388132095336914,1.195212721824646,1.333602398633957,-1.6874221563339233,-1.9601435661315918,-1.813522294163704,0.9983999,0.056547754,0.98076487,-0.19519292,1.3085504,-1.775081
121,0.9935704469680786,0.9586184024810791,0.977340891957283,0.2847006320953369,0.18572577834129333,0.2350309705361724,0.9236347079277039,0.8169042468070984,0.884338553994894,-0.36271247267723083,-0.5610097050666809,-0.4482343215495348,1.230117678642273,0.8605864644050598,1.080442026257515,-1.1157993078231812,-1.6441922187805176,-1.427245669066906,0.95603067,0.29326662,0.87254995,-0.48852494,1.0466695,-1.2787721
122,0.9273970723152161,0.8922927379608154,0.9092743024230003,0.44434383511543274,0.4071023762226105,0.43078653514385223,0.7986518144607544,0.7138610482215881,0.7576295956969261,-0.5685112476348877,-0.6381449699401855,-0.5978831425309181,0.7247223258018494,0.3571004569530487,0.5663076117634773,0.08178659528493881,-0.5207442045211792,-0.29130712477490306,0.9019632,0.43181294,0.79265827,-0.60966617,0.41410345,-0.14602624
123,0.9181249141693115,0.8837072253227234,0.896529596298933,0.4583978056907654,0.38433152437210083,0.42803384736180305,0.8389168977737427,0.7636550664901733,0.7919710241258144,-0.5109224319458008,-0.5691757798194885,-0.5478395819664001,-0.02048446424305439,-0.38848960399627686,-0.18174235906917602,1.260962963104248,0.5835776925086975,0.8312219940125942,0.89785737,0.44028646,0.84580934,-0.53348535,-0.3220099,1.0666922
124,0.9587486386299133,0.9030998945236206,0.9265449792146683,0.35990259051322937,0.2458733767271042,0.31374839041382074,0.9689173698425293,0.8771262764930725,0.9182000048458576,-0.2584983706474304,-0.4190925657749176,-0.35168064199388027,-0.7736145257949829,-1.088546633720398,-0.9019581973552704,2.320413827896118,1.6523523330688477,1.8852041512727737,0.9476375,0.31934804,0.9697434,-0.24412659,-0.95603454,2.0355282
125,1.0033228397369385,0.9883498549461365,0.9964194521307945,0.15227170288562775,0.017055705189704895,0.09880794328637421,0.9868664741516113,0.9684149622917175,0.975626278668642,0.26313453912734985,0.03639085590839386,0.14206059044227004,-1.101726770401001,-1.2186120748519897,-1.161306381225586,2.2218551635742188,1.91107177734375,2.105196386575699,0.99376,0.111539714,0.986213,0.16548064,-1.1177136,1.9807848
126,0.998109757900238,0.985324501991272,0.9928376115858555,-0.10718369483947754,-0.199421226978302,-0.1476878933608532,0.8787129521369934,0.8128617405891418,0.8459569104015827,0.5998210310935974,0.40669792890548706,0.4993044938892126,-0.757702112197876,-1.0457903146743774,-0.9315581992268562,1.5029833316802979,1.0409821271896362,1.3013387247920036,0.99494195,-0.10045157,0.87380457,0.4862773,-0.9560688,1.3489872
127,0.964004397392273,0.9478612542152405,0.9566464871168137,-0.27202609181404114,-0.3298476040363312,-0.29769271425902843,0.7974733114242554,0.6973707675933838,0.7252472639083862,0.7164595127105713,0.5843453407287598,0.6663780510425568,-0.32264479994773865,-0.688412070274353,-0.5441587530076504,0.7105306386947632,0.18831965327262878,0.4331302037462592,0.9658544,-0.25908536,0.7636054,0.6456832,-0.6254781,0.5493652
128,0.9409200549125671,0.9174031019210815,0.9302556477487087,-0.32426735758781433,-0.3758581280708313,-0.3493971675634384,0.8040962219238281,0.6531111001968384,0.7034778222441673,0.7205202579498291,0.577574610710144,0.6748698800802231,0.028185993432998657,-0.31397268176078796,-0.16132479486986995,0.16326427459716797,-0.41930902004241943,-0.13175313120882493,0.9390194,-0.34386417,0.73546433,0.6775634,-0.24649833,-0.13787876


==> rnn_acrobot_pred_error.csv <==
t,error
1,0.2781739602902424
2,0.2787097245405041
3,0.2829136396593764
4,0.28746028619456737
5,0.2917596649037277
6,0.2950431708945999
7,0.2997462098195159
8,0.3041624529314505
9,0.30771434350879256
10,0.3086063255223836
11,0.306645840085721
12,0.3057836902523959
13,0.3081302639739736
14,0.3147652651566509
15,0.321574511552162
16,0.3243742983149413
17,0.32456298597461136
18,0.3226405363731951
19,0.32113051051622116
20,0.32171853146006624
21,0.3238568880042134
22,0.3257124105836322
23,0.3283571346558074
24,0.33205860943544
25,0.3357425666557713
26,0.3373493569187029
27,0.33714609572135446
28,0.3343509115629829
29,0.33216343493309236
30,0.335066686989304
31,0.34023489893180753
32,0.3472589476688444
33,0.35236025919707503
34,0.35197040495186716
35,0.3497814522004034
36,0.3503314540987895
37,0.35244423954201104
38,0.3567618478319949
39,0.3617507278872941
40,0.36568364398106823
41,0.3691759972559122
42,0.3735859667374466
43,0.3753162323486656
44,0.3758901494372583
45,0.3759403215395819
46,0.37647571270532765
47,0.3810809178739299
48,0.3867425309266452
49,0.392453204531747
50,0.39541870366297344
51,0.39561263592322393
52,0.394019761910063
53,0.3946843413366545
54,0.39661772989105415
55,0.3986701278058946
56,0.4008118029750653
57,0.4026648605928342
58,0.4034721027747026
59,0.4070653522104335
60,0.40956205349373204
61,0.409675343849615
62,0.4072743016700227
63,0.40630942494196726


==> rnn_cartpole_pred_error.csv <==
t,error
1,0.4875580670504955
2,0.5059839233881538
3,0.5258658712845667
4,0.5445083752861815
5,0.5638679447721785
6,0.5834229699661444
7,0.6034608301635002
8,0.6225935473634734
9,0.642422679254493
10,0.6613879885554481
11,0.6807016393830262
12,0.6989943854379398
13,0.7169913029119158
14,0.7340688943718532
15,0.7513276796545036
16,0.7684728724759633
17,0.7851834666209201
18,0.8025807953002916
19,0.8193727656968335
20,0.8364016863303337
21,0.8544755915758205
22,0.874047743430185
23,0.8942164126093367
24,0.9148717071385493
25,0.9360384497426858
26,0.9577448874036611
27,0.9794407398458974
28,1.001741227449633
29,1.0252338103342082
30,1.050229024323745
31,1.076797048040599
32,1.1051351682210178
33,1.1350846711021307
34,1.1664202324018698
35,1.199584699191505
36,1.2342720894179082
37,1.2683072978968941
38,1.3021172438539348
39,1.3350842894319264
40,1.3693054871539383
41,1.402968846915114
42,1.4350062087516247
43,1.467560195558028
44,1.4995416808844884
45,1.5313424781478837
46,1.5618490377078484
47,1.590128787046033
48,1.618768321739395
49,1.6466155579534048
50,1.6765175479829335
51,1.7072191843781592
52,1.736586727408966
53,1.7663628857184543
54,1.795034925908018
55,1.8231382300504404
56,1.8509904559943302
57,1.8793095383178018
58,1.9068231572955703
59,1.934490030615799
60,1.956159102643896
61,1.978935705899845
62,1.999995279494456
63,2.0182403380918825


==> rnn_pendulum_pred_error.csv <==
t,error
1,0.5450807150464165
2,0.5653879315347294
3,0.587503148179274
4,0.6113112110619318
5,0.6360004675985699
6,0.662069218945346
7,0.6894971762308351
8,0.7179508271813125
9,0.7473939572882106
10,0.7782887904872484
11,0.8107684630601011
12,0.8439116399104111
13,0.8776990234352255
14,0.9125173016035201
15,0.947099638167302
16,0.9818340192860903
17,1.0169047256535835
18,1.0511003021665328
19,1.0846325961636794
20,1.1171310343741467
21,1.1492571248713175
22,1.1806958822609253
23,1.2123321781844094
24,1.243633506435515
25,1.2751630666342644
26,1.3061787669588676
27,1.3379824570661318
28,1.3701540395847238
29,1.4029489249133629
30,1.4364584009288373
31,1.470656870975591
32,1.505724123971207
33,1.5416592624013181
34,1.5794114164573791
35,1.6176822713523817
36,1.656817914376899
37,1.697593808532427
38,1.73843514912431
39,1.7797651696289505
40,1.8214091787093392
41,1.8623604673938146
42,1.902778306614388
43,1.9420974238130353
44,1.9797815349096786
45,2.0158205474539117
46,2.049012741920013
47,2.0796354347766255
48,2.1084455500358064
49,2.134165316141648
50,2.1578861070546815
51,2.178819827815352
52,2.197344416856482
53,2.2132268384736506
54,2.2269786929932205
55,2.237684091672723
56,2.2461052646552164
57,2.2516101077711568
58,2.2544199072325437
59,2.2541424631569105
60,2.2518306787873974
61,2.246595177246456
62,2.239692521153257
63,2.2312680854797873


==> vk_acrobot_likelihood.csv <==
t,likelihood
1,-42427.70608896977
2,-45589.21166481635
3,-43474.5415256882
4,-42266.83306179036
5,-40571.49537402709
6,-39001.14624958931
7,-37712.88890071294
8,-36901.66069472312
9,-36533.59154621749
10,-36640.31269980961
11,-37220.91109215103
12,-37963.49323337385
13,-38698.1142951518
14,-39319.35899167838
15,-39591.49770100509
16,-39564.66241749344
17,-39219.65489761463
18,-38789.174650493194
19,-38592.91558378335
20,-38661.1145038303
21,-39145.66455167651
22,-39872.997464803164
23,-40439.88102610419
24,-40443.97496556766
25,-39720.26050345607
26,-38328.16538389199
27,-36690.93805471508
28,-35228.97235212271
29,-34193.24559152147
30,-33865.862870779565
31,-34372.25497982475
32,-35568.01132010954
33,-37315.76597859792
34,-39070.44812534412
35,-39679.878707159245
36,-39196.104763710886
37,-38162.915062334985
38,-37046.75565723521
39,-35969.26453950172
40,-34854.87246879026
41,-33721.124741845444
42,-32722.498617602214
43,-32205.665965691896
44,-32078.288647220823
45,-32199.110347126873
46,-32406.821131712804
47,-32604.29898833392
48,-32495.16995153932
49,-32348.34376522734
50,-32181.360169234045
51,-31611.42902590787
52,-30946.52108637163
53,-30211.333534636404
54,-29650.89679461952
55,-29421.89521229703
56,-29532.218246518813
57,-29511.14176042705
58,-29572.92624203694
59,-28934.28434345383
60,-27753.465068254503
61,-26589.63405277298
62,-25602.41069034932
63,-24733.917494448833


==> vk_acrobot_pred_error.csv <==
t,error
1,0.08171768111837424
2,0.06952542716052808
3,0.0744558906106149
4,0.07714421978382266
5,0.08455941006866924
6,0.09338922413865441
7,0.10266800580393338
8,0.10861961957000049
9,0.11076491563737287
10,0.10930117035246321
11,0.10638202009798683
12,0.10462665759172969
13,0.10520166967334285
14,0.10663054854234334
15,0.10833425063688115
16,0.10980529424085694
17,0.11034195308387598
18,0.11100268379017877
19,0.11151451834523092
20,0.11296561116819255
21,0.11290596224580696
22,0.1141058694595168
23,0.1168914594891988
24,0.12132318157208706
25,0.12754421708808694
26,0.13305066465291843
27,0.13724119621541778
28,0.14064947700001837
29,0.1450595678337553
30,0.14993160383443363
31,0.15254321875582982
32,0.15384198554402928
33,0.15334268979100402
34,0.15229102021955818
35,0.15660874859393067
36,0.16110476131750456
37,0.1676218008979367
38,0.17366690216941266
39,0.17892198941867657
40,0.18508533217329745
41,0.1952746062493951
42,0.20590937113831242
43,0.213417206739465
44,0.2176575413490966
45,0.2190824780673135
46,0.22112316174986846
47,0.22777474945980572
48,0.2363272603896836
49,0.2444992770372015
50,0.24896670336510748
51,0.252849510172685
52,0.2562489949008513
53,0.26206359934686846
54,0.2688195174255301
55,0.2763728716627417
56,0.2817761834979203
57,0.28856216515075583
58,0.2914644490552034
59,0.29954437989834964
60,0.30810741968670374
61,0.3160527206414949
62,0.3198691522887018
63,0.32563203614648123


==> vk_cartpole_likelihood.csv <==
t,likelihood
1,-21118.133993058414
2,-21075.23168047431
3,-20952.977032757382
4,-20746.420690781037
5,-20446.16389425069
6,-20083.979222911126
7,-19672.516245169638
8,-19211.154257206093
9,-18714.14162294388
10,-18222.915852832673
11,-17709.2263148993
12,-17248.64843194803
13,-16789.661704396018
14,-16314.319213224451
15,-15854.55725450558
16,-15423.413721827443
17,-15035.99956814391
18,-14682.666895022903
19,-14420.528393444416
20,-14166.577210354932
21,-13964.475432728017
22,-13776.821917516312
23,-13591.147359541486
24,-13371.467575627325
25,-13187.57780582372
26,-12980.089717463456
27,-12761.723529315826
28,-12533.853040167065
29,-12307.996911975912
30,-12055.059894016427
31,-11759.950769295436
32,-11473.280681286511
33,-11198.836976690598
34,-10928.72793817582
35,-10623.87240178362
36,-10339.603594541317
37,-10055.884328305678
38,-9776.529141073877
39,-9513.681014919683
40,-9252.476202969257
41,-9017.271013296997
42,-8778.327864885983
43,-8516.660561966357
44,-8245.27117676497
45,-7973.758463227142
46,-7657.620571846825
47,-7350.284304148849
48,-7004.204784369301
49,-6631.07593882183
50,-6216.783588774394
51,-5850.318975153606
52,-5423.859385544347
53,-5006.044390702538
54,-4555.180374713503
55,-4054.63150489491
56,-3500.935927722764
57,-2848.9488382771488
58,-2177.454631427263
59,-1487.1338951358266
60,-708.7684601004165
61,191.6243432886817
62,1197.724512254706
63,2328.709192593299


==> vk_cartpole_pred_error.csv <==
t,error
1,0.22833827574867974
2,0.23395270719255115
3,0.24142410951335316
4,0.2500184327413312
5,0.2602221665119662
6,0.2709913493335762
7,0.2825675988131299
8,0.29449866683207976
9,0.3071162422911903
10,0.3198182544236539
11,0.3327021145378793
12,0.34464779689984026
13,0.3568364367941651
14,0.3692194184824831
15,0.3807285227672304
16,0.391777874115987
17,0.4023840143970211
18,0.41243658136710293
19,0.4213218899201358
20,0.4302945471860161
21,0.43843143211538993
22,0.44597567282289874
23,0.4528909410789078
24,0.4594863855750175
25,0.4654270061744907
26,0.47138638334826394
27,0.4772745004153816
28,0.4829281596935969
29,0.4885850510453399
30,0.49425398239796126
31,0.5005472427298681
32,0.5069562747208085
33,0.513400805485311
34,0.5199597780719327
35,0.5266959269861717
36,0.5333069568606242
37,0.5400404840862206
38,0.5463878701485781
39,0.5527088757965208
40,0.5594169565745065
41,0.5654267734924664
42,0.5716891965041532
43,0.5780460610403074
44,0.5843688200388628
45,0.5907531845573732
46,0.5977896016078974
47,0.604584282629324
48,0.6113289337723469
49,0.6182334274987036
50,0.625845486866529
51,0.6328649476954199
52,0.6407561072739871
53,0.6485225378472512
54,0.6571402077811193
55,0.6663969763203079
56,0.6767377054515404
57,0.6883227143012806
58,0.7009175564335534
59,0.7146518009564612
60,0.7300279082511788
61,0.7469125550294688
62,0.7651076628915779
63,0.7850292248642733


==> vk_pendulum_likelihood.csv <==
t,likelihood
1,-14795.62263554694
2,-15593.61808046517
3,-16441.12439852732
4,-17012.98751287433
5,-17139.196450438798
6,-16959.770635691253
7,-16600.196626109166
8,-16129.862348673996
9,-15597.280377735731
10,-15051.20430762616
11,-14518.106036110423
12,-14021.232394538662
13,-13542.192785407758
14,-13083.108100332709
15,-12648.479209482444
16,-12236.919939017433
17,-11863.57890371228
18,-11501.223972400046
19,-11180.259680645304
20,-10880.71612654024
21,-10610.0393059901
22,-10343.642372827326
23,-10109.056734769121
24,-9883.109386189702
25,-9675.674969434713
26,-9512.359369538672
27,-9359.62833733303
28,-9246.528008820256
29,-9149.660532726852
30,-9080.654296327923
31,-9035.399960891311
32,-9012.57669704185
33,-9009.234718735954
34,-9030.337305067027
35,-9052.46802123834
36,-9077.803724881254
37,-9088.493047922271
38,-9087.03126298065
39,-9061.773770107731
40,-9014.57449386825
41,-8912.119870077035
42,-8737.500232132123
43,-8487.524791006486
44,-8168.385496377827
45,-7751.504254321592
46,-7247.728267091226
47,-6668.209586326169
48,-6019.907666198425
49,-5286.485630852429
50,-4504.665896241537
51,-3663.3157987014083
52,-2802.475474942795
53,-1870.2575955957316
54,-870.3853278585442
55,155.88523869874305
56,1101.433461595102
57,2014.343902004991
58,2997.211019171555
59,4033.4349192837044
60,5095.548746344046
61,6172.6502725192
62,7258.026170058415
63,8366.475927595344


==> vk_pendulum_pred_error.csv <==
t,error
1,0.12487776671227695
2,0.12186480554295713
3,0.12031816106594298
4,0.11968709729388173
5,0.11998660260596812
6,0.12105195346184762
7,0.12302012078034723
8,0.1257977216844431
9,0.12866040845487223
10,0.13193126372335476
11,0.13563857608338709
12,0.1394435363648432
13,0.14353320893779198
14,0.14795065423204992
15,0.15303119001286627
16,0.15837581142159274
17,0.16382923604811614
18,0.1698163378920592
19,0.17541253967772627
20,0.18120657180581298
21,0.18665149984222446
22,0.1922907644849796
23,0.19747058389356223
24,0.20242627429583682
25,0.20705132897936948
26,0.21101055562881776
27,0.21485635373488823
28,0.2181392563019129
29,0.2212786669082797
30,0.22432209545306825
31,0.22729009434733
32,0.23027228457803878
33,0.233277889402933
34,0.23608410188867357
35,0.2394511873817429
36,0.24282082667364022
37,0.24672224435334908
38,0.25075046927869205
39,0.25532884943030754
40,0.2601125433655612
41,0.26569693170888087
42,0.2719364450692661
43,0.2789986562389356
44,0.2866664614969382
45,0.2950675687708313
46,0.3044450354653338
47,0.3144325604392357
48,0.32508882246318926
49,0.33631403202331434
50,0.3479333778510177
51,0.3605637259965564
52,0.3733911238559038
53,0.3868225870145259
54,0.4006679093956157
55,0.4146336065239558
56,0.4289167687720961
57,0.4430849889882875
58,0.4579356103452947
59,0.4732483664037855
60,0.4887208219810754
61,0.5046716070442575
62,0.5210794139285244
63,0.5379031502324524

